TorchNTK: A Library for Calculation of Neural Tangent Kernels of PyTorch Models

We introduce torchNTK, a python library to calculate the empirical neural tangent kernel (NTK) of neural network models in the PyTorch framework. We provide an efficient method to calculate the NTK of multilayer perceptrons. We compare the explicit differentiation implementation against autodifferentiation implementations, which have the benefit of extending the utility of the library to any architecture supported by PyTorch, such as convolutional networks. A feature of the library is that we expose the user to layerwise NTK components, and show that in some regimes a layerwise calculation is more memory efficient. We conduct preliminary experiments to demonstrate use cases for the software and probe the NTK.

==> images/GMM_eigen_modes/notes.txt <==
These stes of images were created to test the hypothesis that the number of modes in the distribution of NTK eigenvalues was directly related to the number of modes in the data. We concluded that it must not be directly related, but seemed to trend with the number of different classes in MNIST that we used.

All NTKs were created at initialization of a 4 layer MLP with width=50, tanh activation, gaussian inits, in the NTK parameterization, terminating into a single neuron with linear output (but in training is fed to sigmoid). Since we do not need to specify a loss function (NTK don't depend on the derivatives of a loss function)

email contents:
"""
Tony asked in today’s meeting what the components would look like at initialization if we used a gaussian distribution to initialize our data instead of MNIST. The hypothesis is that the NTK is sensitive to the ‘modes’ in the data (I suppose in some respects similar to a PCA???). The question is why in everything below are the NTKs of MNIST data not changing much between classifying 6 and 9 and classifying all of the digits? 

So below is using a single gaussian distribution (mu=0.0, sigma=1.0) with 10_000 datapoints with the same seed to initialize the weight of the same neural network we trained below. No training was undertaken since this experiment is only concerned with the initialization.
"""

single_gaussian is compared to a gaussian mixture model of 10 gaussians. the 10 gaussian were evaluated in blue with a seed=0 which is the same seed as the single gaussian, They were also evaluated with a new seed in orange, probably value of 1.


